Precise Dynamical Masses of Epsilon Indi Ba and Bb: Evidence of Slowed Cooling at the L/T Transition

We report individual dynamical masses of $66.92 \pm 0.36 \; M_{Jup}$ and $53.25 \pm 0.29 \; M_{Jup}$ for the binary brown dwarfs $\varepsilon$ Indi Ba and Bb, measured from long term ($\approx 10$ yr) relative orbit monitoring and absolute astrometry monitoring data on the VLT. Relative astrometry with NACO fully constrains the Keplerian orbit of the binary pair, while absolute astrometry with FORS2 measures the system's parallax and mass ratio. We find a parallax consistent with the Hipparcos and Gaia values for $\varepsilon$ Indi A, and a mass ratio for $\varepsilon$ Indi Ba to Bb precise to better than $0.2\%$. $\varepsilon$ Indi Ba and Bb have spectral types T1-1.5 and T6, respectively. With an age of $3.5^{+0.8}_{-1.0}$ Gyr from $\varepsilon$ Indi A's activity, these brown dwarfs provide some of the most precise benchmarks for substellar cooling models. Assuming coevality, the very different luminosities of the two brown dwarfs and our moderate mass ratio imply a steep mass-luminosity relationship $L \propto M^{5.37 \pm 0.08}$ that can be explained by a slowed cooling rate in the L/T transition, as previously observed for other L/T binaries. Finally, we present a periodogram analysis of the near-infrared photometric data, but find no definitive evidence of periodic signals with a coherent phase.

==> Table_2_Full_Table.txt <==
# Date Frames Band TotalExposureTime
2005-05-06   10 I 200 
2005-05-12   10 I 200 
2005-06-08   10 I 200 
2005-07-06   10 I 200 
2005-07-07   10 I 200 
2005-08-06   10 I 200 
2005-09-07   10 I 200 
2005-10-03   10 I 200 
2005-10-05   10 I 200 
2005-10-06   10 I 200 
2005-11-25   10 I 200 
2005-12-31   10 I 200 
2006-04-19   10 I 200 
2006-05-25   10 I 200 
2006-06-21   4  I 80 
2006-07-04   10 I 200 
2006-07-19   10 I 200 
2006-08-16   2  I 40 
2006-08-17   10 I 200 
2006-09-04   10 I 200 
2006-09-05   10 I 200 
2006-09-21   10 I 200 
2006-10-16   20 I 400 
2006-11-08   10 I 200 
2006-11-28   20 I 400 
2007-07-21   10 I 200 
2007-08-02   10 I 200 
2007-09-06   10 I 200 
2007-09-26   10 I 200 
2007-09-28   10 I 200 
2007-10-11   10 I 200 
2007-11-06   10 I 200 
2007-11-13   10 I 200 
2007-12-17   10 I 200 
2008-05-08   10 I 200 
2008-06-01   10 I 200 
2008-07-20   1  I 20 
2008-07-28   10 I 200 
2008-08-05   10 I 200 
2008-09-13   20 I 400 
2008-10-11   10 I 200 
2009-04-22   10 I 200 
2009-05-18   10 I 200 
2009-06-19   10 I 200 
2009-07-26   10 I 200 
2009-08-21   1  I 20 
2009-12-03   10 I 200 
2009-12-08   10 I 200 
2010-06-10   10 I 200 
2010-07-08   10 I 200 
2010-07-22   10 I 200 
2010-08-17   10 I 200 
2010-08-26   30 I 600 
2010-09-24   10 I 200 
2010-10-15   10 I 200 
2010-10-23   20 I 400 
2010-12-08   10 I 200 
2010-12-09   10 I 200 
2011-06-12   10 I 200 
2011-07-26   10 I 200 
2011-08-13   20 I 400 
2011-10-05   10 I 200 
2011-11-01   10 I 200 
2011-12-11   15 I 300 
2012-07-01   10 I 200 
2012-07-18   10 I 200 
2012-08-21   21 I 420 
2012-09-11   10 I 200 
2013-07-12   10 I 200 
2013-09-14   10 I 200 
2013-09-30   10 I 200 
2014-10-10   10 I 200 
2014-12-22   10 I 200 
2015-05-14   10 I 200 
2015-07-17   10 I 200 
2015-09-23   10 I 200 
2015-10-15   10 I 200 
2015-11-10   10 I 200 
2015-12-13   10 I 200 
2016-07-21   20 I 400 
2016-07-30   10 I 200 
2016-09-18   10 I 200 
2016-10-10   10 I 400 
2016-10-30   10 I 200
